The impact of shear on the rotation of Galactic plane molecular clouds

Stars form in the densest regions of molecular clouds, however, there is no universal understanding of the factors that regulate cloud dynamics and their influence on the gas-to-stars conversion. This study considers the impact of Galactic shear on the rotation of giant molecular clouds (GMCs) and its relation to the solenoidal modes of turbulence. We estimate the direction of rotation for a large sample of clouds in the \ce{^{13}CO}/\ce{C^{18}O} (3-2) Heterodyne Inner Milky Way Plane Survey (CHIMPS) and their corresponding sources in a new segmentation of the \ce{^{12}CO}(3-2) High-Resolution Survey (COHRS). To quantify the strength of shear, we introduce a parameter that describes the shear's ability to disrupt growing density perturbations within the cloud. Although we find no correlation between the direction of cloud rotation, the shear parameter, and the magnitude of the velocity gradient, the solenoidal fraction of the turbulence in the CHIMPS sample is positively correlated with the shear parameter and behaves similarly when plotted over Galactocentric distance. GMCs may thus not be large or long-lived enough to be affected by shear to the point of showing rotational alignment. In theory, Galactic shear can facilitate the rise of solenoidal turbulence and thus contribute to suppressing star formation. These results also suggest that the rotation of clouds is not strictly related to the overall rotation of the disc, but is more likely to be the imprint of Kelvin-Helmholtz instabilities in the colliding flows that formed the clouds.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
